Combined film and pulse heating of lithium ion batteries to improve performance in low ambient temperature

Low ambient temperatures significantly reduce Lithium ion batteries' (LIBs') charge/discharge power and energy capacity, and cause rapid degradation through lithium plating. These limitations can be addressed by preheating the LIB with an external heat source or by exploiting the internal heat generation through the LIB's internal impedance. Fast external heating generates large temperature gradients across the LIB due to the low thermal conductivity of the cell, while internal impedance heating (usually through AC or pulse charge/discharging) tends to be relatively slow, although it can achieve more uniform temperature distribution. This paper investigates the potential of combining externally sourced resistive film heating with bidirectional pulse heating to achieve fast preheating without causing steep temperature gradients. The LIB is modeled with the Doyle Fuller Newman (DFN) electrochemical model and 1D thermal model, and reinforcement learning (RL) is used to optimize the pulse current amplitude and film voltage concurrently. The results indicate that the optimal policy for maximizing the rate of temperature rise while limiting temperature gradients has the film heating dominate the initial phases and create the ideal conditions for pulse heating to take over. In addition, the pulse component shares the heating load and reduces the energy rating of the auxiliary power source.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 
